Mobility-Aware Decentralized Federated Learning with Joint Optimization of Local Iteration and Leader Selection for Vehicular Networks

Federated learning (FL) emerges as a promising approach to empower vehicular networks, composed by intelligent connected vehicles equipped with advanced sensing, computing, and communication capabilities. While previous studies have explored the application of FL in vehicular networks, they have largely overlooked the intricate challenges arising from the mobility of vehicles and resource constraints. In this paper, we propose a framework of mobility-aware decentralized federated learning (MDFL) for vehicular networks. In this framework, nearby vehicles train an FL model collaboratively, yet in a decentralized manner. We formulate a local iteration and leader selection joint optimization problem (LSOP) to improve the training efficiency of MDFL. For problem solving, we first reformulate LSOP as a decentralized partially observable Markov decision process (Dec-POMDP), and then develop an effective optimization algorithm based on multi-agent proximal policy optimization (MAPPO) to solve Dec-POMDP. Finally, we verify the performance of the proposed algorithm by comparing it with other algorithms.

==> plot/cloud-energy-acc.csv <==
x,mappo,dfl,random
5,0.854428623,0.786900032,0.342000008
10,0.845500046,0.754300034,0.342000008
15,0.828300035,0.738200033,0.342000008
20,0.814200038,0.65988893,0.342000008
25,0.833600038,0.65988893,0.342000008


==> plot/cloud-energy-rate.csv <==
x,mappo,dfl,random
5,0.529841657,0.382198953,0.571428571
10,0.386702849,0.282522996,0.4
15,0.336220071,0.23125438,0.307692308
20,0.251097026,0.222868217,0.25
25,0.232395461,0.188989318,0.210526316


==> plot/energy-acc.csv <==
x,mappo,dfl,random
200,0.771111151,0.183400011,0.342000008
400,0.828200036,0.65988893,0.342000008
600,0.853444484,0.754300034,0.342000008
800,0.844700044,0.763800037,0.342000008
1000,0.85725005,0.786900032,0.342000008


==> plot/energy-rate.csv <==
x,mappo,dfl,random
200,0.551839465,0.619469027,0.571428571
400,0.58974359,0.482180294,0.571428571
600,0.55406313,0.414657666,0.571428571
800,0.54494829,0.400604686,0.571428571
1000,0.535093815,0.382198953,0.571428571


==> plot/iid-acc.csv <==
x,y1,y2,y3,y4
85,0.603,0.631,0.579,0.573
304,0.746,0.747,0.729,0.745
602,0.771,0.805,0.754,0.774
1003,0.801,0.827,0.78,0.796
1441,0.816,0.84,0.797,0.815
1895,0.826,0.849,0.807,0.824
2346,0.833,0.855,0.817,0.833
2810,0.841,0.86,0.827,0.84
3269,0.847,0.864,0.834,0.846
3740,0.85,0.868,0.839,0.851
4167,0.854,0.871,0.843,0.855
4569,0.86,0.873,0.848,0.856
4887,0.86,0.877,0.848,0.859
5151,0.862,0.879,0.85,0.86
5365,0.868,0.882,0.856,0.866
5579,0.873,0.881,0.86,0.867
5756,0.872,0.889,0.861,0.872


==> plot/niid-acc.csv <==
x,y1,y2,y3,y4
85,0.316,0.263,0.35,0.496
304,0.381,0.409,0.424,0.493
602,0.49,0.352,0.45,0.413
1003,0.355,0.359,0.38,0.322
1441,0.244,0.413,0.327,0.261
1895,0.322,0.568,0.377,0.336
2346,0.326,0.633,0.366,0.336
2810,0.328,0.68,0.404,0.382
3269,0.358,0.697,0.431,0.355
3740,0.378,0.697,0.481,0.4
4167,0.421,0.712,0.531,0.394
4569,0.438,0.687,0.573,0.458
4887,0.519,0.729,0.559,0.468
5151,0.698,0.659,0.634,0.75
5365,0.659,0.722,0.602,0.721
5579,0.759,0.771,0.625,0.759
5756,0.712,0.752,0.693,0.669


==> plot/reward-acc.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5
85,0.640000045,85,0.578500032,85,0.578500032,85,0.578500032,85,0.630000025
304,0.416400015,304,0.608000016,304,0.609400022,304,0.729200041,294,0.733200037
602,0.704285749,607,0.735857172,597,0.74214289,602,0.754428608,597,0.758000033
1012,0.612444467,1012,0.624333355,978,0.765777813,1001,0.777666708,988,0.774444481
1465,0.723400027,1465,0.723300034,1431,0.792400032,1449,0.794400036,1441,0.798500043
1906,0.738500029,1925,0.75740003,1886,0.802800041,1898,0.804900044,1901,0.810700041
2354,0.763000029,2386,0.777200031,2337,0.817400038,2354,0.817700046,2362,0.821400046
2815,0.776100028,2847,0.792900038,2806,0.826000047,2823,0.825800049,2831,0.829100043
3271,0.793400037,3308,0.804100043,3275,0.836300039,3287,0.83390004,3295,0.832600039
3727,0.804500037,3769,0.817600048,3751,0.839400035,3763,0.838500041,3771,0.841200042
4138,0.812111159,4186,0.822222266,4163,0.843888925,4180,0.843111144,4108,0.845444487
4556,0.820333375,4609,0.829666714,4576,0.848444488,4613,0.847777824,,
4876,0.831142902,,,,,,,,
5141,0.836000035,,,,,,,,
5345,0.840000033,,,,,,,,
5549,0.846800041,,,,,,,,
5711,0.837500051,,,,,,,,
5853,0.846750036,,,,,,,,


==> plot/reward-rate.csv <==
x,y
0,0.545873911
0.01,0.545671512
0.1,0.533216783
1,0.534359419
10,0.535540409


==> plot/vehicle-acc.csv <==
x,mappo,dfl,random
20,0.826333374,0.757400036,0
40,0.708000034,0.095384619,0
60,0.512402529,0.10382707,0.121987946
80,0.613600031,0.106666672,0
100,0.23761904,0.102666665,0.074999996


==> plot/vehicle-rate.csv <==
x,mappo,dfl,random
20,0.517647059,0.382198953,0
40,0.483161279,0.340098738,0
60,0.518573551,0.296025953,0.482233503
80,0.492637012,0.332552693,0
100,0.487179487,0.3125,0.806451613

